Radiation-pressure-driven sub-Keplerian rotation of the disc around the AGB star L2 Pup

We study the sub-Keplerian rotation and dust content of the circumstellar material around the asymptotic giant branch (AGB) star L$_2$ Puppis. We find that the thermal pressure gradient alone cannot explain the observed rotation profile. We find that there is a family of possible dust populations for which radiation pressure can drive the observed sub-Keplerian rotation. This set of solutions is further constrained by the spectral energy distribution (SED) of the system, and we find that a dust-to-gas mass ratio of $\sim10^{-3}$ and a maximum grain size that decreases radially outwards can satisfy both the rotation curve and SED. These dust populations are dynamically tightly coupled to the gas azimuthally. However grains larger than $\sim0.5\mu$m are driven outward radially by radiation pressure at velocities $\sim5$kms$^{-1}$, which implies a dust replenishment rate of $\sim3\times10^{-9}$M$_\odot$yr$^{-1}$. This replenishment rate is consistent with observational estimates to within uncertainties. Coupling between the radial motion of the dust and gas is weak and hence the gas does not share in this rapid outward motion. Overall we conclude that radiation pressure is a capable and necessary mechanism to explain the observed rotation profile of L$_2$ Pup, and offers other additional constraints on the dust properties.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
